Efficient, Portable, Census-Polymorphic Choreographic Programming

Choreographic programming (CP) is a paradigm for implementing distributed systems that uses a single global program to define the actions and interactions of all participants. Library-level CP implementations, like HasChor, integrate well with mainstream programming languages but have several limitations: Their conditionals require extra communication; they require specific host-language features (e.g., monads); and they lack support for programming patterns that are essential for implementing realistic distributed applications. We make three contributions to library-level CP to specifically address these challenges. First, we propose and formalize conclaves and multiply-located values, which enable efficient conditionals in library-level CP without redundant communication. Second, we propose end-point projection as dependency injection, a design pattern that enables library-level CP in host languages without support for monads. Third, we propose census polymorphism, a technique for abstracting over the number of participants in a choreography. We demonstrate these contributions via implementations in Haskell, Rust, and TypeScript.

==> figures/census-poly-example.hs.txt <==
game :: forall players m. (KnownSymbols players) => Choreo ("dealer" ': players) (CLI m) ()
game = do
  let players = consSuper (refl @players)
      dealer = listedFirst @"dealer"    -- listedFirst is just First with the type-arguments rearranged.
      everyone = refl @("dealer" ': players)
  hand1 <- (fanIn everyone \(player :: Member player players) -> do
      card1 <- locally dealer (\_ -> getInput ("Enter random card for " ++ toLocTm player))
      (dealer, card1) ~> everyone
    ) >>= naked everyone
  wantsNextCard <- parallel players \_ _ -> do
      putNote $ "All cards on the table: " ++ show hand1
      getInput "I'll ask for another? [True/False]"
  hand2 <- fanOut \(player :: Member player players) ->
    conclave (inSuper players player @@ dealer @@ nobody) do
        let dealer = listedSecond @"dealer"
        choice <- broadcast (listedFirst @player, localize player wantsNextCard)
        if choice then do
            cd2 <- locally dealer (\_ -> getInput (toLocTm player ++ "'s second card:"))
            card2 <- broadcast (dealer, cd2)
            return [getLeaf hand1 player, card2]
        else return [getLeaf hand1 player]
  tblCrd <- locally dealer (\_ -> getInput "Enter a single card for everyone:")
  tableCard <- (dealer, tblCrd) ~> players
  void $ parallel players \player un -> do
      let hand = un player tableCard : viewFacet un player hand2
      putNote $ "My hand: " ++ show hand
      putOutput "My win result:" $ sum hand > card 19


==> figures/implementation-ancillary-multichor.hs.txt <==
data Located (ls :: [LocTy]) a
  = Wrap a
  | Empty

-- | Unwraps values known to the specified party.
type Unwrap (q :: LocTy) = forall ls a. Member q ls -> Located ls a -> a
-- | Unwraps values known to the specified list of parties.
--   Could be dangerous if the list is empty, but the API is designed so that
--   no value of type `Unwraps '[]` will ever actually get evaluated.
type Unwraps (qs :: [LocTy]) = forall ls a. Subset qs ls -> Located ls a -> a

-- | Unwrap a `Located` value.
unwrap :: Unwrap q
unwrap _ (Wrap a) = a
unwrap _ Empty    = error "Located: This should never happen for a well-typed choreography."

-- | Perform a local computation at a given location.
locally :: (KnownSymbol (l :: LocTy))
        => Member l ps           -- ^ Location performing the local computation.
        -> (Unwrap l -> m a) -- ^ The local computation given a constrained
                             --   unwrap funciton.
        -> Choreo ps m (Located '[lwait, where's the "shared doc?] a)
infix 4 `locally`
locally l m = conclave (l @@ nobody) $ locally' m

-- | Un-nest located values.
flatten :: Subset ls ms -> Subset ls ns -> Located ms (Located ns a) -> Located ls a
flatten _ _ Empty = Empty
flatten _ _ (Wrap Empty) = Empty
flatten _ _ (Wrap (Wrap a)) = Wrap a

-- | Cast a `Located` value to a smaller ownership set;
--   useful when working with functions whos arguments have explict ownership sets.
othersForget :: Subset ls owners -> Located owners a -> Located ls a
othersForget _ Empty = Empty
othersForget _ (Wrap a) = Wrap a


==> figures/kvs_poly.hs.txt <==
handleRequest :: forall backups. (KnownSymbols backups)
              => Located '["primary"] Request
              -> (Located '["primary"] (IORef State), Faceted backups '[] (IORef State))
              -> Choreo ("primary" ': backups) IO (Located '["primary"] Response)
handleRequest request (primaryStateRef, backupsStateRefs) = broadcast (primary, request) >>= \case
    Put key value -> do oks <- parallel backups \backup un ->
                                   handlePut (viewFacet un backup backupsStateRefs) key value
                        gathered <- gather backups (primary @@ nobody) oks
                        locally primary \un -> if all isOk (un primary gathered)
                                                then handlePut (un primary primaryStateRef) key value
                                                else return errorResponse
    Get key -> locally primary \un -> handleGet (un primary primaryStateRef) key
  where primary = listedFirst ; backups = consSuper refl

kvs :: forall backups. (KnownSymbols backups)
    => Located '["client"] Request
    -> (Located '["primary"] (IORef State), Faceted backups '[] (IORef State))
    -> Choreo ("client" ': "primary" ': backups) IO (Located '["client"] Response)
kvs request stateRefs = do
    request' <- (client, request) ~> primary @@ nobody
    response <- conclave (primary @@ backups) (handleRequest request' stateRefs)
    (primary, flatten (First @@ nobody) (First @@ nobody) response) ~> client @@ nobody
  where client = listedFirst ; primary = listedSecond ; backups = consSuper $ consSuper refl


==> figures/kvsconclave_a.hs.txt <==
type Servers = ["primary", "backup"]

-- handle a Get or Put request
handleRequest :: Request -> IORef State -> IO Response
-- sub-choreography: backup may or may not do anything...
handleBackup  :: Located '["backup"] (IORef State) -> Request
  -> Choreo Participants IO ()
handleBackup state (Get key)       = do return ()  -- no-op.
handleBackup state (Put key value) = do ...  -- ... and then send ack

kvs :: Located '["client"] Request 
  -> (Located '["primary"] (IORef State),
      Located '["backup"] (IORef State)) 
  -> Choreo Participants IO (Located '["client"] Response)
kvs request (primaryStateRef, backupStateRef) = do
  -- send request to the primary node
  request' <- (client, request) ~> primary @@ nobody
  -- branch on the request
  broadcast (primary, request') >>= (handleBackup backupStateRef)
  -- process request on the primary node
  response <- primary `locally` \un ->
    handleRequest (un primary request') (un primary primaryStateRef)
  -- send response to client
  (primary, response) ~> client @@ nobody


==> figures/kvsconclave_b.hs.txt <==
servers :: Subset Servers Participants
servers = primary @@ backup @@ nobody

-- Change to handleBackup: now a sub-choreography for *servers only*
handleBackup  :: Located '["backup"] (IORef State) -> Request 
  -> Choreo Servers IO ()

-- Change to line 17: sub-choreography is *conclaved*
conclave servers $ broadcast (primary, request') >>= 
                    (handleBackup backupStateRef)


==> figures/kvsconclave_c.hs.txt <==
servers :: Subset Servers Participants
servers = primary @@ backup @@ nobody

-- Change to handleBackup: may return an error
handleBackup  :: Located '["backup"] (IORef State) -> Request 
  -> Choreo Servers IO (Located servers (Maybe Error))

-- New sub-choreography for error handling
handleError  :: Error -> Choreo Servers IO ()

-- Change to line 17: save result of sub-choreography and handle error
maybeErr <- conclave servers $ broadcast (primary, request') >>= 
                                (handleBackup backupStateRef)
conclave servers $ naked maybeErr >>= \case
                                       Nothing -> return ()
                                       Just err -> handleError err


==> figures/membership.hs.txt <==
-- | Term-level locations.
type LocTm = String

-- | Type-level locations.
type LocTy = Symbol

-- | A term-level proof that a `LocTy` is a member of a `[LocTy]`.
--   Pattern matching on these values is like pattern matching on a successor-based `Nat`;
--   in this sense a `Member x xs` is an index into `xs` at which `x` can be found.
data Member (x :: k) (xs :: [k]) where
  First :: forall xs x xs'. (xs ~ (x ': xs')) => Member x (x ': xs')
  Later :: Member x xs -> Member x (y ': xs)

-- | A term level proof that one type-level list represents a subset of another, embodied by a
--   total function from proof-of-membership in the sublist to proof-of-membership in the superlist.
newtype Subset xs ys = Subset {
    inSuper :: forall x. Member x xs -> Member x ys
  }

-- | The subset relation is reflexive...
refl :: Subset xs xs
refl = Subset id
-- | ...and transitive.
transitive :: Subset xs ys -> Subset ys zs -> Subset xs zs
transitive sxy syz = Subset $ inSuper syz . inSuper sxy

-- | The `[]` case of subset proofs. Typically used with `@@`.
nobody :: Subset '[] ys
nobody = Subset \case {}

-- | The `:` of subset proofs. Given `alice :: Member "Alice" census`, we can write
--   >>> proof :: Subset ("Alice" ': '[])  census  = alice @@ nobody
(@@) :: Member x ys -> Subset xs ys -> Subset (x ': xs) ys
mxy @@ sxy = Subset \case
  First -> mxy
  Later mxxs -> inSuper sxy mxxs


==> figures/seq_sources.txt <==
For use with https://sequencediagram.org/

KVS original:

client->server:request
note over server:handleRequest()
server->client:response

KVS with backup, broadcast:

client->primary:request
primary->backup:request'
primary-#red>client:request'
note over backup:handleRequest()
backup-->primary:ack
note over primary:handleRequest()
primary->client: response

KVS with conclave:

client->primary:request
group conclave
primary->backup:request'
note over backup:handleRequest()
backup-->primary:ack
end
note over primary:handleRequest()
primary->client: response

KVS with conclave and error handling:

client->primary:request
group conclave
primary->backup:request'
note over backup:handleRequest()
backup->primary:maybeErr
end
group conclave
note over backup,primary:handleError()
end
note over primary:handleRequest()
primary->client: response


KVS 8 Paper:

participant client
participantgroup
participant primary
materialdesignicons 0020 "servers" as servers
end
client->primary:request'
primary->servers:requestShared
group conclave
note over primary,servers:handle request
opt Put request only
servers->primary:_ack'
end
end
primary->client:response
group conclave
opt Put request only
note over primary,servers:hash state
servers->primary:hash
primary->servers:needsReSynch
opt if needed
note over primary,servers:resynch
end
end
end

